Real-Time Rendering of Dynamic Line Sets using Voxel Ray Tracing

Real-time rendering of dynamic line sets is relevant in many visualization tasks, including unsteady flow visualization and interactive white matter reconstruction from Magnetic Resonance Imaging. High-quality global illumination and transparency are important for conveying the spatial structure of dense line sets, yet remain difficult to achieve at interactive rates. We propose an efficient voxel-based ray-tracing framework for rendering large dynamic line sets with ambient occlusion and ground-truth transparency. We introduce a voxelization algorithm that supports efficient on-the-fly construction of acceleration structures for both voxel cone tracing and ray tracing. To further reduce per-frame preprocessing cost, we propose a voxel-based culling method that restricts acceleration structure construction to camera-visible voxels. Together, these contributions enable real-time rendering of large-scale dynamic line sets with high quality and physically accurate transparency. We demonstrate that our method outperforms the state of the art in quality and performance when rendering (semi-)opaque dynamic line sets.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


